Autograding Mathematical Induction Proofs with Natural Language Processing

In mathematical proof education, there remains a need for interventions that help students learn to write mathematical proofs. Research has shown that timely feedback can be very helpful to students learning new skills. While for many years natural language processing models have struggled to perform well on tasks related to mathematical texts, recent developments in natural language processing have created the opportunity to complete the task of giving students instant feedback on their mathematical proofs. In this paper, we present a set of training methods and models capable of autograding freeform mathematical proofs by leveraging existing large language models and other machine learning techniques. The models are trained using proof data collected from four different proof by induction problems. We use four different robust large language models to compare their performances, and all achieve satisfactory performances to various degrees. Additionally, we recruit human graders to grade the same proofs as the training data, and find that the best grading model is also more accurate than most human graders. With the development of these grading models, we create and deploy an autograder for proof by induction problems and perform a user study with students. Results from the study shows that students are able to make significant improvements to their proofs using the feedback from the autograder, but students still do not trust the AI autograders as much as they trust human graders. Future work can improve on the autograder feedback and figure out ways to help students trust AI autograders.

==> Reviews.txt <==
Reviews

SUBMISSION: 9836
TITLE: Autograding Mathematical Induction Proofs with Natural Language Processing

-------------------------  METAREVIEW  ------------------------
This paper tackled a automate grading of open-end problems on mathematical proofs using several LLM methodologies.The authors claimed that models trained on the embeddings from Llemma7b and Llemma34b outperformed human graders.
However, there are many unclear descriptions in this paper as all the reviewers pointed out. Especially, my concern is about comparison of the grading accuracies of the machine learning methods with those of human graders.
For example, the machine learning methods were trained to fit the the labels created by previous researchers as the ground truth but the human graders did not learn to fit the previous researchers grading results. The results might mean only the differences between the current graders and the previous graders.
Thus, there are many unclear points to be improved in this paper.



----------------------- REVIEW 1 ---------------------
SUBMISSION: 9836
TITLE: Autograding Mathematical Induction Proofs with Natural Language Processing
AUTHORS: Chenyan Zhao and Seth Poulsen

----------- Relevance -----------
SCORE: 4 (good)
----------- Contribution -----------
SCORE: 2 (poor)
----------- Writing -----------
SCORE: 3 (fair)
----------- Related work -----------
SCORE: 3 (fair)
----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
The paper explores the application of Natural Language Processing (NLP) in automating the grading of freeform mathematical proofs, presenting a fascinating topic. However, there are several areas within the research that necessitate further scrutiny. Firstly, the authors introduce a collection of training methodologies and models, suggesting novelty. Yet, applying pre-existing models to a new task does not equate to the development of new models. It is crucial for the authors to distinguish clearly between machine learning models and embedding models, ensuring there is no confusion between the two. This distinction is important for the accuracy and clarity of their contribution to the field. Additionally, the paper would benefit from a more detailed explanation of how these models are adapted and integrated into the unique context of autograding mathematical proofs, emphasizing any modifications or customizations made to address the specific challenges of this task.

More detailed issues are listed below.

1. The main contributions includes "introducing the first ever NLP model capable of autograding...". Please clarify other NLP models can do this task or not? Is only your NLP model can do this task?
Please check the papers:
a). Learning to Match Mathematical Statements with Proofs (This is still proof generation, not grading)
b). Autoformalization with Large Language Models (natural language proof to formal logic, just somewhat higher success rate)

(I think one thing we want to add is the paper or papers on autoformalization, because that is a large part of proof autograding but something that hasn't really worked before)

2. The second and third contributions can be combined into one as they are both related to dataset.

3. In section 3.1, the papers says the proofs are "rigorously graded by members of the research team." Please clarify by how many members. Have the members conduct an agreement check and how they do it. 

4. The paper describes "In our work, we collape the grades into 2 categories, correct and incorrect, as we are not concerned with having the model provide partial credit." Please clarify why the partial credit is not considered? (make it clear rubric not given partial credit)

5. A Typo in Fig 1 text. (there is one in the example proof, but desired)

6. In section 3.2, it is described that MathBERT and Llemma have been observed to be better than other models. Please add reference here or provide evidence. (We only say MathBERT and Llemma better than their corresponding base models, maybe make that clear)(done)

7. In section 3.3, the authors use the linear model as the grading model. Have you try to use other existing open-source models to perform the same task? How is the result? If not, please clarify why choose a simple linear model rather than the LLM e.g. GPT-4. If GPT-4 performs better, do you consider to use GPT-4 directly into your grading system? 

8. In section 3.4, please clarify how can you resolve this agreement issue for human graders.

9. For table 2, please clarify if the Grading model used is your own model and the embedding model used are MathBERT, GPT-3, Llemma7b, Llemma34b, why compare these with the human grader? The embedding model names should not be your grading model name. (changing columns to something like GPT-3+linear)(done)

10. Is the similar accuracy because your method use the same grading model with different embedding models?
(add some analysis on our methods and why they work? - similarities between proofs)



----------------------- REVIEW 2 ---------------------
SUBMISSION: 9836
TITLE: Autograding Mathematical Induction Proofs with Natural Language Processing
AUTHORS: Chenyan Zhao and Seth Poulsen

----------- Relevance -----------
SCORE: 4 (good)
----------- Contribution -----------
SCORE: 4 (good)
----------- Writing -----------
SCORE: 3 (fair)
----------- Related work -----------
SCORE: 3 (fair)
----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
The authors introduces an NLP-based approach to providing instant feedback to students on mathematical proofs. It presents a relevant application of NLP in education, particularly in autograding freeform mathematical proofs. The paper details its methodology, including the collection of a substantial dataset, the use of multiple advanced NLP models for grading, and a comparison of these models against human graders. The paper demonstrates that the models can achieve grading accuracies comparable to or even exceeding those of human graders, suggesting the potential for scalable, automated feedback systems in education.

However, the discussion does not deeply explore several critical aspects like the theoretical  basis for choosing linear models over more complex architectures or how these models specifically handle the nuances of mathematical proof grading. While it compares the performance of different embedding sources, the paper does not provide a thorough comparison of the grading models themselves, such as why linear models were preferred over SVMs beyond simplicity. 
(Maybe mention partial credit in the future, which requires either output scale of 0-1 (not classification) or multiclass classification (not suited for SVM))

There is minimal discussion on the limitations of the proposed models, challenges in grading freeform mathematical texts, and how the models address variability in mathematical expressions and proofs.

Finally, LLM hallucinations were not discussed and (I assume) not addressed. (not generative model)



----------------------- REVIEW 3 ---------------------
SUBMISSION: 9836
TITLE: Autograding Mathematical Induction Proofs with Natural Language Processing
AUTHORS: Chenyan Zhao and Seth Poulsen

----------- Relevance -----------
SCORE: 5 (excellent)
----------- Contribution -----------
SCORE: 5 (excellent)
----------- Writing -----------
SCORE: 5 (excellent)
----------- Related work -----------
SCORE: 4 (good)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper presents a pipeline of utilizing large language models (LLMs), to grade free-text open-ended mathematical induction proofs. The pipeline involves first generating embeddings of the input proofs via pretrained LLMs, then training classification models to predict the proof correctness based on the embeddings. The results show that models trained on the embeddings from Llemma7b and Llemma34b achieved high accuracy, even outperforming human graders.

(I like the use of "pipeline of ..." to describe our methods.)

Overall, this research is addressing a novel area and the results are interesting. I also appreciate the authors' attention to the computational costs, which are important considerations to other researchers. To strengthen the paper, the authors could consider the following suggestions.

1. The authors should clarify how the validation data is used. Section 3.3 mentions that the validation data is reserved for future use when the model complexity is increased. However, I'm not sure if they were referring to future work, or a later part of the current work. There was no further mention of validation data in the paper, but page 10 mentioned that 30% of the data was used for testing, so were the 15% validation data and 15% test data merged? (clarify that for data size comparison, we don't plan to do any validation? )

2. The authors should share the distributions of the ground truth correctness labels per rubric (R1-R7) and question (Q1-Q4). Were the labels evenly distributed between correct and incorrect, or were they skewed in one direction? This information can help contextualize the model performance better.

3. It would also be good to mention how the training hyperparameters were chosen. The epoch size 128 is described as a common choice, but what about the learning rate scheduler? (I'm not even sure how to describe why we choose this particular scheduling)

4. In Table 2, the authors should clarify that the data size for human grading is not the same as for autograding, given that each human grader only graded 60 proofs. (done)

5. I would encourage discussing the use cases of the grading models in their current forms. Without feedback generation, they are likely not suitable to interact directly with students, but how can instructors utilize them to lessen the grading workload? An interesting aspect of this area is that grading open-ended proofs is not entirely objective, as there were discrepancies even among experienced human graders. Thus, instructors may not trust the models or occasionally disagree with their outputs; likewise, as the authors described in the conclusion, studying student perception of NLP graders is also important.. The authors can consult literature on teacher - LLM co-orchestration [1] and trust [2] to suggest design features for the current models aiming at mitigating such issues.

6. There's a minor typo in the second-to-latest paragraph: "we are interested students' perceptionss of using NLP graders" is missing "in" after "interested" (done)

References
[1] Jeon, J., & Lee, S. (2023). Large language models in education: A focus on the complementary relationship between human teachers and ChatGPT. Education and Information Technologies, 1-20.
[2] Nazaretsky, T., Ariely, M., Cukurova, M., & Alexandron, G. (2022). Teachers' trust in AI‐powered educational technology and a professional development program to improve it. British journal of educational technology, 53(4), 914-931.


==> cover-letter.txt <==
Dear editors of the International Journal of Artificial Intelligence in Education, 

I'm writing to you to submit my work "Autograding Mathematical Induction Proofs with Natural Language Processing". In mathematical proof education, it has been difficult for students to receive prompt feedback on their work, due to the need for human graders. With enough training data, recent advances in Natural Language Processing enable us to build autograding systems that are able to provide instant grading and feedback so students can improve their work immediately. Our work presents the creation of such system and a user study to demonstrate its benefits for students. We feel that our use of AI to benefit students is a great fit for this journal. 

Sincerely, 
Chenyan Zhao, Mariana Silva, Seth Poulsen
